Empirical observations of ultraslow diffusion driven by the fractional dynamics in languages: Dynamical statistical properties of word counts of already popular words

Ultraslow diffusion (i.e. logarithmic diffusion) has been extensively studied theoretically, but has hardly been observed empirically. In this paper, firstly, we find the ultraslow-like diffusion of the time-series of word counts of already popular words by analysing three different nationwide language databases: (i) newspaper articles (Japanese), (ii) blog articles (Japanese), and (iii) page views of Wikipedia (English, French, Chinese, and Japanese). Secondly, we use theoretical analysis to show that this diffusion is basically explained by the random walk model with the power-law forgetting with the exponent $\beta \approx 0.5$, which is related to the fractional Langevin equation. The exponent $\beta$ characterises the speed of forgetting and $\beta \approx 0.5$ corresponds to (i) the border (or thresholds) between the stationary and the nonstationary and (ii) the right-in-the-middle dynamics between the IID noise for $\beta=1$ and the normal random walk for $\beta=0$. Thirdly, the generative model of the time-series of word counts of already popular words, which is a kind of Poisson process with the Poisson parameter sampled by the above-mentioned random walk model, can almost reproduce not only the empirical mean-squared displacement but also the power spectrum density and the probability density function.

==> list.txt <==
				blog_count_g.eps	
				blog_count_m.eps
				blog_count_f.eps
sinbun_freq_single_notrim_nolog_ver1.eps
blog_noun_single_notrim_nolog_ver1.eps
wiki_eng_single_notrim_nolog_ver4b.eps
sinbun_freq_single_notrim_log_ver1.eps
blog_noun_single_notrim_log_ver1.eps
wiki_eng_single_notrim_log_ver4b.eps
				sinbun_freq_notrim_nolog_ver2.eps
				sinbun_blog_notrim_ver3.eps
				sinbun_wiki_notrim_ver3.eps
				sinbun_freq_notrim_log_ver2.eps
				sinbun_blog_notrim_log_ver3.eps
				sinbun_wiki_notrim_log_ver3.eps
				spec_sinbun_freq3.eps
				spec_social4.eps
				spec_wiki4.eps	
		Newspaper_beta3.eps
			blog_beta3.eps	
			wiki_beta3.eps	
sinbun_freq_counts_single_sim_norm_notrim_nolog_ver3d.eps
blog_noun_counts_single_sim_norm_notrim_nolog_ver2.eps
wiki_eng_counts_single_sim_norm_notrim_nolog_o_ver4.eps
sinbun_freq_freq_single_sim_notrim_log_ver3d.eps
blog_freq_single_sim_notrim_log_ver2.eps
wiki_eng_freq_single_sim_notrim_log_o_ver4.eps
spec_sim_sinbun_freq_notrim_single_ver3e.eps
spec_sim_blog_noun_notrim_single_ver3.eps
spec_sim_wiki_eng_notrim_single_ver5.eps
sinbun_freq_single_pdf2_nolog_ver3d.eps
blog_noun_single_pdf2_nolog_ver3.eps
wiki_eng_single_pdf2_nolog_o_ver4.eps
sim_r_const_blog_noun_counts_total.eps
sim_r_const_blog_freq_single_sim_notrim_nolog_ver2c.eps
sim_r_const_spec_sim_blog_noun_notrim_single_ver2c.eps
sim_m1_blog_noun_counts_total.eps
sim_m1_blog_freq_single_sim_notrim_nolog_ver2c.eps
sim_m1_spec_sim_blog_noun_notrim_single_ver2c.eps
sim_m_real_blog_noun_counts_total.eps
sim_m_real_blog_freq_single_sim_notrim_nolog_ver2c.eps
sim_m_real_spec_sim_blog_noun_notrim_single_ver2c.eps
sim_r_walk_blog_noun_counts_total.eps
sim_r_walk_blog_freq_single_sim_notrim_nolog_ver2c.eps
sim_r_walk_spec_sim_blog_noun_notrim_single_ver2c.eps
バイナリファイル keizaibuturi30_rev_black.tex に一致しました

